Matter dependence of the four-loop cusp anomalous dimension

We compute analytically the matter-dependent contributions to the quartic Casimir term of the four-loop light-like cusp anomalous dimension in QCD, with $n_f$ fermion and $n_s$ scalar flavours. The result is extracted from the double pole of a scalar form factor. We adopt a new strategy for the choice of master integrals with simple analytic and infrared properties, which significantly simplifies our calculation. To this end we first identify a set of integrals whose integrands have a dlog form, and are hence expected to have uniform transcendental weight. We then perform a systematic analysis of the soft and collinear regions of loop integration and build linear combinations of integrals with a simpler infrared pole structure. In this way, only integrals with ten or fewer propagators are needed for obtaining the cusp anomalous dimension. These integrals are then computed via the method of differential equations through the addition of an auxiliary scale. Combining our result with that of a parallel paper, we obtain the complete $n_{f}$ dependence of the four-loop cusp anomalous dimension in QCD. Finally, using known numerical results for the gluonic contributions, we obtain an improved numerical prediction for the cusp anomalous dimension in $\mathcal{N}=4$ super Yang-Mills theory.

==> Ancillary Files/README.txt <==
Ancillary files to: "Matter dependence of the four-loop cusp anomalous dimension"
J. M. Henn, T. Peraro, M. Stahlhofen, P. Wasser

The file "mis_definitions.txt" contains the definitions of
a joint basis of 100 master integrals for the topologies
depicted in FIG. 1.
Master integrals that are shared by different families
are always mapped to the family that appears first in TABLE 1.
All master integrals can be written as dlog forms and have uniform transcendental weight.

The file "mis_results.txt" contains a subset of 89 master integrals
which we computed analytically. They are
expanded in a series expansion in "eps" up to transcendental weight 8 (We use: eps = (4-D)/2).
The result contains multiple zeta values MZV[i1,i2,...], where we use the definition from arXiv:hep-ph/0507152

The 11 master integrals not contained in the latter file are constructed in a
way that they are at most of O(eps^-2) according to the analysis
of infrared divergencies described in the paper.
Therefore, they don’t contribute to the cusp anomalous dimension.

All integrals are normalized with the factor: Exp[4eps EulerGamma]/(I Pi^(D/2))^4

We use the notation  "G[fam, {indexlist}]" (see arxiv:0807.3243),
where "fam" defines the topology, and "indexlist" defines the propagator powers.
Note that we set s=-1, with s=(p1+p2)^2.

Internal = {k1, k2, k3, k4};
External = {p1, p2};
Replacements = {p1^2 -> 0, p2^2 -> 0, p1*p2 -> -1/2};

The propagators of the different families are defined in the following way:

PropagatorsA = {-k1^2, -(k1 - k2)^2, -(k2 - k3)^2, -k3^2, -k4^2, -(k1 - k4)^2,
	-(k2 - k4)^2, -(k3 - k4)^2, -(k1 + p1)^2, -(k2 + p1)^2, -(k2 - p2)^2,
	-(k3 - p2)^2, -(k4 + p1)^2, -(k4 - p2)^2, -(k1 - p2)^2, -(k3 + p1)^2,
	-k2^2, -(k1 - k3)^2};

PropagatorsB = {-k1^2, -(k1 - k2)^2, -(k2 - k3)^2, -k3^2, -k4^2, -(k1 - k4)^2,
	-(k2 - k4)^2, -(k4 - k2 + k3)^2, -(k1 + p1)^2, -(k2 + p1)^2, -(k2 - p2)^2,
	-(k3 - p2)^2, -(k4 + p1)^2, -(k4 - p2)^2, -(k1 - p2)^2, -(k3 + p1)^2,
	-k2^2, -(k1 - k3)^2};

PropagatorsC = {-k1^2, -(k1 - k2)^2, -(k2 - k3)^2, -k3^2, -(k1 - k4 + k3)^2,
	-(k1 - k4)^2, -(k2 - k4)^2, -(k3 - k4)^2, -(k1 + p1)^2, -(k2 + p1)^2,
	-(k2 - p2)^2, -(k3 - p2)^2, -(k4 + p1)^2, -(k4 - p2)^2, -(k1 - p2)^2,
	-(k3 + p1)^2, -k2^2, -(k1 - k3)^2};

PropagatorsD = {-k1^2, -(k1 - k2)^2, -(k2 - k3)^2, -k3^2, -k4^2, -(k1 - k4)^2,
	-(k2 - k4)^2, -(k3 - k4)^2, -(k1 + p1)^2, -(k1 - p2)^2, -(k2 - p2)^2,
	-(k3 - p2)^2, -(k4 + p1)^2, -(k4 - p2)^2, -(k2 + p1)^2, -(k3 + p1)^2,
	-k2^2, -(k1 - k3)^2};

PropagatorsE = {-k1^2, -(k1 - k2)^2, -(k2 - k3)^2, -k3^2, -k4^2, -(k1 - k4)^2,
	-(k2 - k4)^2, -(k4 - k2 + k3)^2, -(k1 + p1)^2, -(k1 - p2)^2, -(k2 - p2)^2,
	-(k3 - p2)^2, -(k4 + p1)^2, -(k4 - p2)^2, -(k2 + p1)^2, -(k3 + p1)^2,
	-k2^2, -(k1 - k3)^2};

PropagatorsF = {-k1^2, -(k1 - k2)^2, -(k2 - k3)^2, -k3^2, -(k1 - k4 + k3)^2,
	-(k1 - k4)^2, -(k2 - k4)^2, -(k3 - k4)^2, -(k1 + p1)^2, -(k1 - p2)^2,
	-(k2 - p2)^2, -(k3 - p2)^2, -(k4 + p1)^2, -(k4 - p2)^2, -(k2 + p1)^2,
	-(k3 + p1)^2, -k2^2, -(k1 - k3)^2};


==> Ancillary Files/mis_definitions.txt <==
{Int[a, 1] -> -G[a, {0, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 2] -> -G[a, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}], 
 Int[a, 3] -> -G[a, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}], 
 Int[a, 4] -> -G[a, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}], 
 Int[a, 5] -> -G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1, 0}], 
 Int[a, 6] -> -G[a, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 
      0}] - G[a, {0, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[a, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}] - 
   G[a, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 0}], 
 Int[a, 7] -> -G[a, {0, 1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 8] -> -G[a, {0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 9] -> -G[a, {1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}], 
 Int[a, 10] -> -G[a, {0, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 
      0}] + G[a, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}], 
 Int[a, 11] -> -G[a, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 
     0}], Int[a, 12] -> G[a, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 
     0, 0, 0}] - G[a, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 
     0}], Int[a, 13] -> -G[a, {1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 
     0, -1, 0}], Int[a, 14] -> 
  -G[a, {1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}], 
 Int[a, 15] -> -G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 
      0}] - G[a, {1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[a, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] + 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}], 
 Int[a, 16] -> -G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 
     -1}], Int[a, 17] -> 
  -G[a, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 0}] + 
   G[a, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[a, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[a, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] - 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}], 
 Int[a, 18] -> -G[a, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 
      0}] + G[a, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[a, {1, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[a, {1, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}], 
 Int[a, 19] -> -G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 
      0}] - G[a, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 0}] + 
   G[a, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, -1}], 
 Int[a, 20] -> G[a, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 
     0}] + G[a, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[a, {1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[a, {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[a, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -2, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -2, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -2, -1}], 
 Int[a, 21] -> -G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 
      0}] + G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[a, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[a, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}], 
 Int[a, 22] -> -G[a, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 23] -> -G[a, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 24] -> -G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}], 
 Int[a, 25] -> -G[a, {1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 26] -> -G[a, {1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 27] -> -G[a, {1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -1, 
     0}], Int[a, 28] -> 
  -G[a, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}], 
 Int[a, 29] -> G[a, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   (-G[a, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
     G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0, 0}] + 
     G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, -1, 0, 0}])/2 + 
   (-G[a, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
     G[a, {1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, 0, 0}] + 
     G[a, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, 0, 0}])/2 + 
   (G[a, {1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
     G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] + 
     G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}])/2, 
 Int[a, 30] -> -G[a, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -2, 
     0}], Int[a, 31] -> 
  -G[a, {0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0, 0}] - 
   G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, -1, 0, 0}] - 
   G[a, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}] - 
   G[a, {1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[a, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0, 0}] + 
   G[a, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, -1, 0, 0}] + 
   G[a, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[a, {1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[a, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, -1, 0, 0, 0, -1}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, -1, -1, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, -1}], 
 Int[a, 32] -> G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, 
     0}] - G[a, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 0}] - 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -2, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -2, 0}], 
 Int[a, 33] -> G[a, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[a, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, -1, 0, 0, 0, 0}] - 
   G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, 0}] - 
   G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0, 0}] + 
   G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, -1, 0, 0}] - 
   G[a, {1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0, 0}] - 
   G[a, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, -1, 0, 0}] - 
   G[a, {1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, 0, 0}] - 
   G[a, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, 0, 0}] - 
   G[a, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[a, {1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, 0, 0}] - 
   G[a, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, -1, 0, 0, 0, 0}] - 
   G[a, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, 0}] + 
   G[a, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, 0, 0}] + 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] - 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] + 
   G[a, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[a, {1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[a, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] - 
   G[a, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1, 0}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, -1, 0, 0, 0, -1}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, -1}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, -1, -1}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, -1}] + 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, -1, 0}] - 
   G[a, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}], 
 Int[a, 34] -> -G[a, {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 35] -> -G[a, {0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 36] -> -G[a, {0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 37] -> -G[a, {1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}], 
 Int[a, 38] -> -G[a, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 
     0}], Int[a, 39] -> G[a, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 
    0, 0}], Int[a, 40] -> -G[a, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 
     -1, 0, 0}], Int[a, 41] -> 
  -G[a, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 0}], 
 Int[a, 42] -> -G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, -1, 
     0}], Int[a, 43] -> -G[a, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 
     0, 0, 0}], Int[a, 44] -> 
  -G[a, {1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[a, 45] -> G[a, {1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[b, 1] -> -G[b, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}], 
 Int[b, 2] -> -G[b, {0, 1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[b, 7] -> G[b, {0, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}] - 
   G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {0, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}] - 
   G[b, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 0}] + 
   G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -2, 0}], 
 Int[b, 9] -> G[b, {0, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}], 
 Int[b, 11] -> G[b, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 
     0}] - G[b, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[b, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}], 
 Int[b, 12] -> G[b, {0, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, 0}] - 
   G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] + 
   G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] - 
   G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 0, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[b, {1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, 0, 0}] - 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, 0, 0}] + 
   G[b, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[b, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, 0, 0}] - 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] - 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}] - 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] - 
   G[b, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, -2, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, -1}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, -1, -1}], 
 Int[b, 13] -> -G[b, {0, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 
      0}] - G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, 0}] - 
   G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] - 
   G[b, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] + 
   G[b, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 0, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[b, {1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, 0, 0}] - 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[b, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[b, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, 0, 0}] + 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] - 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] - 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] - 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] + 
   G[b, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] - 
   G[b, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, -2, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, -1}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, -1, -1}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, -1}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, -1}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, -1, -1}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -2, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -2, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -2, -1}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -2, 0}], 
 Int[b, 14] -> G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 
     0}] - G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] - 
   G[b, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1, 0}] - 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, -1, 0}] + 
   G[b, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}], 
 Int[b, 22] -> -G[b, {0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[b, 25] -> -G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 
      0}] + G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}], 
 Int[b, 26] -> -G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 
      0}] + G[b, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}], 
 Int[b, 27] -> G[b, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[b, 28] -> -G[b, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 
     0}], Int[b, 29] -> -G[b, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 
     0, -1, 0}], Int[b, 30] -> 
  -G[b, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 0}], 
 Int[b, 31] -> -G[b, {1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 
     0}], Int[b, 35] -> 
  -G[b, {1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -2, 0}] + 
   G[b, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}], 
 Int[b, 41] -> G[b, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[b, 42] -> -G[b, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, 
     0}], Int[b, 43] -> 
  -G[b, {1, 0, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[b, {1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}], 
 Int[b, 44] -> -G[b, {1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 
     0}], Int[c, 1] -> -G[c, {0, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 
     0, 0}], Int[c, 4] -> -G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 
     0, 0, 0}], Int[c, 7] -> 
  G[c, {0, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}], 
 Int[c, 8] -> G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}], 
 Int[c, 9] -> G[c, {-1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1, 0}], 
 Int[c, 10] -> -G[c, {-1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 
      0}] + G[c, {-1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] + 
   G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 0}], 
 Int[c, 11] -> -G[c, {-1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 
      0}] + G[c, {-1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}], 
 Int[c, 12] -> -G[c, {0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[c, 15] -> -G[c, {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 
     0}], Int[c, 16] -> G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 
    0, 0}], Int[c, 18] -> 
  -G[c, {1, -1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, -1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}], 
 Int[c, 21] -> G[c, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 
     0}] - G[c, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, -1, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, -1}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, -1, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, -1}], 
 Int[c, 22] -> G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 
     0}] - G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] + 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, -1}], 
 Int[c, 23] -> G[c, {-1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 
     0}] - G[c, {-1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, -1}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] + 
   G[c, {1, 0, 1, -1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, -1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, -1, 0}], 
 Int[c, 28] -> G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] + 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1, 0}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, -1, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}], 
 Int[c, 29] -> -G[c, {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 
      0}] + G[c, {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 0}] - 
   G[c, {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   2*G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   2*G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   2*G[c, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] + 
   2*G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 0}] - 
   2*G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   2*G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}] - 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 0}] + 
   G[c, {1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 0}] + 
   G[c, {1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 0}] - 
   G[c, {1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, -1, 0, 0}] + 
   G[c, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, -1, 0, 0}] - 
   G[c, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, -1}] + 
   G[c, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 0, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 0, 1, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[c, {1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 0, 1, 1, 0, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, 0, 0}] - 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, -1}] + 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] + 
   G[c, {1, 1, 1, 0, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   2*G[c, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, -1, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] + 
   2*G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, -1, 0}] - 
   2*G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] + 
   2*G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}] - 
   G[c, {1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[c, {1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] + 
   G[c, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] + 
   2*G[c, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   2*G[c, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] - 
   2*G[c, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}] - 
   2*G[c, {1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[c, {1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] + 
   G[c, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1, 0}] - 
   2*G[c, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] - 
   G[c, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] + 
   2*G[c, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}] + 
   G[c, {1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] - 
   2*G[c, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] + 
   2*G[c, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, -1}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -1, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0, 0, -1, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, -1}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, -1, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, 0, -1}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, -2}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, -1, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, -1}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -2}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, -1, 0}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, -1, 0, -1, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, -1, 0, 0, 0, -1, -1}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, -1, -1, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, -1, 0}] + 
   2*G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, -1}] + 
   2*G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, -1}] - 
   2*G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -2}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}], 
 Int[c, 30] -> G[c, {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, -1}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] + 
   G[c, {1, 1, 0, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, -1}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, -1}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -2}], 
 Int[c, 31] -> -G[c, {-1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, 
      0}] + G[c, {-1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   2*G[c, {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, 0}] + 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] - 
   G[c, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, 0, -1}] - 
   G[c, {1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[c, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, 0, 0}] - 
   G[c, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -1, 0}] + 
   G[c, {1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   2*G[c, {1, 1, 0, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[c, {1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[c, {1, 1, 1, -1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[c, {1, 1, 1, -1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, -1, 0, -1, 0}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, -1, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, -1, -1, 0}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, -1}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, -1, 0, -1}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -2, 0}] + 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, -1, -2, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -2, -1}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -2, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -2}], 
 Int[c, 35] -> G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}] + 
   G[c, {1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 0}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, -1}] - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}], 
 Int[c, 36] -> -G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 
      0}] - G[c, {1, 0, 1, -1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]/2 - 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0}]/2 + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, 0}] + 
   (-G[c, {1, 1, 1, -1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
     G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}])/2 - 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1, 0}]/2 + 
   (G[c, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
     G[c, {1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] + 
     G[c, {1, 1, 1, -1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, 0, 0}] - 
     G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0, -1, 0}])/2 + 
   G[c, {1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}]/2, 
 Int[c, 40] -> -G[c, {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[c, 68] -> G[c, {1, 1, -1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 
     0}] - 2*G[c, {1, 1, 0, 0, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[c, {1, 1, 1, -1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[c, {1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, -2, 0}], 
 Int[d, 1] -> -G[d, {0, 1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[d, 5] -> -G[d, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}], 
 Int[d, 6] -> -G[d, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1, 0}], 
 Int[d, 7] -> -G[d, {0, 1, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[d, {0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}] + 
   G[d, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[d, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] + 
   G[d, {0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[d, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 0}], 
 Int[e, 22] -> -G[e, {-1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 
      0}] + G[e, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, -1}], 
 Int[e, 24] -> -G[e, {-1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 
      0}] + G[e, {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}], 
 Int[e, 25] -> -G[e, {0, 0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 
      0}] + G[e, {0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}], 
 Int[e, 27] -> -G[e, {0, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 
     0}], Int[e, 35] -> 
  -G[e, {0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, 0}] - 
   G[e, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, -1, 0}] + 
   G[e, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, -1, 0}] + 
   G[e, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -2, 0}], 
 Int[f, 6] -> -G[f, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0, 0, 0, 0}], 
 Int[f, 8] -> G[f, {-1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[f, {-1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0}] - 
   G[f, {0, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] - 
   G[f, {0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0}] + 
   G[f, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, -1, 0}] + 
   G[f, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, -1}] - 
   G[f, {0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, -1, -1}], 
 Int[f, 22] -> -G[f, {-1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0}]}


==> Ancillary Files/mis_results.txt <==
{Int[a, 1] -> (230903*Pi^8)/5443200 - (245*MZV[2, 6])/4 + eps*WEIGHT9[a, 1] + 
   (Pi^2*Zeta[3]^2)/6 - (161*Zeta[3]*Zeta[5])/2 + 
   (-(Pi^4*Zeta[3])/60 + (5*Pi^2*Zeta[5])/12 + (441*Zeta[7])/16)/eps, 
 Int[a, 2] -> (2719*Pi^8)/1360800 + (25*MZV[2, 6])/8 + eps*WEIGHT9[a, 2] - 
   (5*Pi^2*Zeta[3]^2)/24 + (51*Zeta[3]*Zeta[5])/2 + 
   ((Pi^4*Zeta[3])/360 + (35*Zeta[7])/4)/eps, 
 Int[a, 3] -> (-2551*Pi^8)/1036800 + (65*MZV[2, 6])/4 + eps*WEIGHT9[a, 3] + 
   (13*Pi^2*Zeta[3]^2)/16 + (117*Zeta[3]*Zeta[5])/2 + 
   ((-7*Pi^4*Zeta[3])/1440 + (5*Pi^2*Zeta[5])/12 + (441*Zeta[7])/64)/eps, 
 Int[a, 4] -> (887*Pi^8)/136080 + eps*WEIGHT9[a, 4] + (7*Pi^2*Zeta[3]^2)/2 + 
   30*Zeta[3]*Zeta[5] + ((Pi^4*Zeta[3])/36 + (5*Pi^2*Zeta[5])/3)/eps, 
 Int[a, 5] -> (-209341*Pi^8)/21772800 + (221*MZV[2, 6])/8 + 
   eps*WEIGHT9[a, 5] + (17*Pi^2*Zeta[3]^2)/16 + (393*Zeta[3]*Zeta[5])/4 + 
   (-(Pi^4*Zeta[3])/240 + (5*Pi^2*Zeta[5])/48 + (441*Zeta[7])/64)/eps, 
 Int[a, 6] -> (40301*Pi^8)/1814400 - 27*MZV[2, 6] + eps*WEIGHT9[a, 6] - 
   (61*Pi^2*Zeta[3]^2)/12 - (5*Zeta[3]*Zeta[5])/4 + 
   ((-11*Pi^4*Zeta[3])/480 - (25*Pi^2*Zeta[5])/16 + (1043*Zeta[7])/32)/eps, 
 Int[a, 7] -> (-126163*Pi^8)/1360800 + 84*MZV[2, 6] + eps*WEIGHT9[a, 7] + 
   (17*Pi^2*Zeta[3]^2)/12 + ((-41*Pi^6)/7560 - 3*Zeta[3]^2)/eps^2 + 
   59*Zeta[3]*Zeta[5] + ((19*Pi^4*Zeta[3])/144 - (77*Pi^2*Zeta[5])/24 - 
     (1121*Zeta[7])/16)/eps, Int[a, 8] -> (-228719*Pi^8)/21772800 + 
   (239*MZV[2, 6])/12 + eps*WEIGHT9[a, 8] + (7*Pi^2*Zeta[3]^2)/72 + 
   ((-433*Pi^6)/544320 - Zeta[3]^2/2)/eps^2 + (133*Zeta[3]*Zeta[5])/2 + 
   ((-19*Pi^4*Zeta[3])/4320 - (43*Pi^2*Zeta[5])/144 - (307*Zeta[7])/192)/eps, 
 Int[a, 9] -> (-364249*Pi^8)/5443200 + 115*MZV[2, 6] + eps*WEIGHT9[a, 9] + 
   (113*Pi^2*Zeta[3]^2)/48 + ((-433*Pi^6)/181440 - (3*Zeta[3]^2)/2)/eps^2 + 
   (941*Zeta[3]*Zeta[5])/4 + ((-157*Pi^4*Zeta[3])/1440 + 
     (17*Pi^2*Zeta[5])/8 - (157*Zeta[7])/4)/eps, 
 Int[a, 10] -> (-128243*Pi^8)/32659200 + (89*MZV[2, 6])/24 + 
   eps*WEIGHT9[a, 10] - (7*Pi^2*Zeta[3]^2)/6 + 
   ((31*Pi^6)/136080 + (3*Zeta[3]^2)/8)/eps^2 - (23*Zeta[3]*Zeta[5])/3 + 
   ((73*Pi^4*Zeta[3])/2160 - (11*Pi^2*Zeta[5])/24 + (229*Zeta[7])/192)/eps, 
 Int[a, 11] -> (-36841*Pi^8)/311040 + (893*MZV[2, 6])/4 + 
   eps*WEIGHT9[a, 11] + (7*Pi^2*Zeta[3]^2)/3 + 
   ((-61*Pi^6)/30240 - (9*Zeta[3]^2)/4)/eps^2 + 549*Zeta[3]*Zeta[5] + 
   ((11*Pi^4*Zeta[3])/360 - (7*Pi^2*Zeta[5])/6 - (403*Zeta[7])/16)/eps, 
 Int[a, 12] -> (-4657363*Pi^8)/65318400 + (843*MZV[2, 6])/8 + 
   eps*WEIGHT9[a, 12] + (37*Pi^2*Zeta[3]^2)/72 + 
   ((-431*Pi^6)/181440 - (9*Zeta[3]^2)/8)/eps^2 + (2215*Zeta[3]*Zeta[5])/12 + 
   ((59*Pi^4*Zeta[3])/2160 - (11*Pi^2*Zeta[5])/18 - (715*Zeta[7])/16)/eps, 
 Int[a, 13] -> (-75251*Pi^8)/907200 + 22*MZV[2, 6] + eps*WEIGHT9[a, 13] + 
   (23*Pi^2*Zeta[3]^2)/6 + ((-41*Pi^6)/5670 - 4*Zeta[3]^2)/eps^2 - 
   220*Zeta[3]*Zeta[5] + ((19*Pi^4*Zeta[3])/90 - 4*Pi^2*Zeta[5] - 
     (815*Zeta[7])/8)/eps, Int[a, 14] -> (-31741*Pi^8)/680400 + 
   (735*MZV[2, 6])/8 + eps*WEIGHT9[a, 14] + (131*Pi^2*Zeta[3]^2)/48 + 
   ((-103*Pi^6)/60480 - (3*Zeta[3]^2)/8)/eps^2 + (951*Zeta[3]*Zeta[5])/4 + 
   (-(Pi^4*Zeta[3])/360 - (29*Pi^2*Zeta[5])/48 - (43*Zeta[7])/64)/eps, 
 Int[a, 15] -> (34879*Pi^8)/388800 - (651*MZV[2, 6])/4 + eps*WEIGHT9[a, 15] + 
   (45*Pi^2*Zeta[3]^2)/4 + ((71*Pi^6)/45360 + (25*Zeta[3]^2)/8)/eps^2 - 
   (1003*Zeta[3]*Zeta[5])/2 + ((377*Pi^4*Zeta[3])/1440 - 
     (91*Pi^2*Zeta[5])/48 + (2657*Zeta[7])/64)/eps, 
 Int[a, 16] -> (-3853*Pi^8)/113400 + 116*MZV[2, 6] + eps*WEIGHT9[a, 16] - 
   Zeta[3]^2/eps^2 - (8*Pi^2*Zeta[3]^2)/3 + 518*Zeta[3]*Zeta[5] + 
   ((-14*Pi^4*Zeta[3])/45 + (20*Pi^2*Zeta[5])/3)/eps, 
 Int[a, 17] -> (559969*Pi^8)/21772800 - (535*MZV[2, 6])/8 + 
   eps*WEIGHT9[a, 17] + Zeta[3]^2/(8*eps^2) - (19*Pi^2*Zeta[3]^2)/16 - 
   (435*Zeta[3]*Zeta[5])/2 + ((13*Pi^4*Zeta[3])/160 - (25*Pi^2*Zeta[5])/12 + 
     (35*Zeta[7])/2)/eps, Int[a, 18] -> (294191*Pi^8)/10886400 - 
   (225*MZV[2, 6])/4 + eps*WEIGHT9[a, 18] + Zeta[3]^2/(2*eps^2) - 
   (5*Pi^2*Zeta[3]^2)/8 - (387*Zeta[3]*Zeta[5])/2 + 
   (-(Pi^4*Zeta[3])/16 + (5*Pi^2*Zeta[5])/6 + (441*Zeta[7])/32)/eps, 
 Int[a, 19] -> (-15572737*Pi^8)/1632960000 - (407*s8a)/225 - 
   (269*MZV[2, 6])/45 + eps*WEIGHT9[a, 19] + (93*Pi^2*Zeta[3]^2)/8 + 
   ((-61*Pi^6)/60480 + (5*Zeta[3]^2)/8)/eps^2 - (9358*Zeta[3]*Zeta[5])/45 + 
   ((7*Pi^4*Zeta[3])/90 - (3*Pi^2*Zeta[5])/8 - (121*Zeta[7])/16)/eps, 
 Int[a, 20] -> (112618913*Pi^8)/408240000 - (1628*s8a)/225 - 
   (69517*MZV[2, 6])/90 + eps*WEIGHT9[a, 20] - 12*Pi^2*Zeta[3]^2 + 
   ((-17*Pi^6)/5040 + (3*Zeta[3]^2)/2)/eps^2 - (118792*Zeta[3]*Zeta[5])/45 + 
   ((-37*Pi^4*Zeta[3])/180 - 14*Pi^2*Zeta[5] + (403*Zeta[7])/8)/eps, 
 Int[a, 21] -> (1872649*Pi^8)/326592000 - (407*s8a)/90 - (121*MZV[2, 6])/9 + 
   eps*WEIGHT9[a, 21] + Zeta[3]^2/(8*eps^2) - (205*Pi^2*Zeta[3]^2)/48 - 
   (1445*Zeta[3]*Zeta[5])/36 + ((101*Pi^4*Zeta[3])/1440 - 
     (15*Pi^2*Zeta[5])/8 + (441*Zeta[7])/32)/eps, 
 Int[a, 22] -> (-11627*Pi^8)/2073600 + (345*MZV[2, 6])/8 + 
   eps*WEIGHT9[a, 22] - (139*Pi^2*Zeta[3]^2)/144 + 
   ((2171*Pi^6)/362880 + (23*Zeta[3]^2)/16)/eps^2 + 
   (2585*Zeta[3]*Zeta[5])/24 + ((Pi^2*Zeta[3])/48 + (5*Zeta[5])/4)/eps^3 + 
   ((43*Pi^4*Zeta[3])/1440 + (11*Pi^2*Zeta[5])/24 + (273*Zeta[7])/8)/eps, 
 Int[a, 23] -> (275827*Pi^8)/16329600 - (421*MZV[2, 6])/24 + 
   eps*WEIGHT9[a, 23] - (439*Pi^2*Zeta[3]^2)/216 + 
   ((887*Pi^6)/272160 + (3*Zeta[3]^2)/2)/eps^2 + 
   ((Pi^2*Zeta[3])/72 + (5*Zeta[5])/6)/eps^3 - (809*Zeta[3]*Zeta[5])/18 + 
   ((47*Pi^4*Zeta[3])/720 - (49*Pi^2*Zeta[5])/72 + (2773*Zeta[7])/96)/eps, 
 Int[a, 24] -> (-1989611*Pi^8)/261273600 + (145*MZV[2, 6])/12 + 
   eps*WEIGHT9[a, 24] - (125*Pi^2*Zeta[3]^2)/432 + 
   ((71*Pi^6)/435456 + (5*Zeta[3]^2)/32)/eps^2 + 
   ((Pi^2*Zeta[3])/288 + (5*Zeta[5])/24)/eps^3 + (1199*Zeta[3]*Zeta[5])/144 + 
   ((13*Pi^4*Zeta[3])/1440 - (151*Pi^2*Zeta[5])/288 + (65*Zeta[7])/48)/eps, 
 Int[a, 25] -> (357563*Pi^8)/5443200 - (257*MZV[2, 6])/8 + 
   eps*WEIGHT9[a, 25] - (167*Pi^2*Zeta[3]^2)/36 + 
   ((149*Pi^6)/10080 + 5*Zeta[3]^2)/eps^2 - (415*Zeta[3]*Zeta[5])/12 + 
   ((Pi^2*Zeta[3])/24 + (5*Zeta[5])/2)/eps^3 + 
   ((11*Pi^4*Zeta[3])/360 + (5*Pi^2*Zeta[5])/3 + (3521*Zeta[7])/32)/eps, 
 Int[a, 26] -> (443609*Pi^8)/87091200 - (71*MZV[2, 6])/8 + 
   eps*WEIGHT9[a, 26] - (185*Pi^2*Zeta[3]^2)/144 + 
   ((421*Pi^6)/241920 + (19*Zeta[3]^2)/32)/eps^2 + 
   ((Pi^2*Zeta[3])/96 + (5*Zeta[5])/8)/eps^3 - (2665*Zeta[3]*Zeta[5])/48 + 
   ((29*Pi^4*Zeta[3])/1440 - (47*Pi^2*Zeta[5])/96 + (95*Zeta[7])/8)/eps, 
 Int[a, 27] -> (517*Pi^8)/28350 + eps*WEIGHT9[a, 27] + 
   (Pi^2*Zeta[3])/(6*eps^3) - (151*Pi^2*Zeta[3]^2)/18 + 
   ((13*Pi^6)/2160 + 3*Zeta[3]^2)/eps^2 + (231*Zeta[3]*Zeta[5])/2 + 
   ((73*Pi^4*Zeta[3])/360 + (17*Pi^2*Zeta[5])/4)/eps, 
 Int[a, 28] -> (-559*Pi^8)/75600 + (171*MZV[2, 6])/8 + eps*WEIGHT9[a, 28] - 
   (Pi^2*Zeta[3])/(24*eps^3) + (1421*Pi^2*Zeta[3]^2)/144 + 
   ((-559*Pi^6)/181440 - Zeta[3]^2/4)/eps^2 + (5*Zeta[3]*Zeta[5])/4 + 
   ((-91*Pi^4*Zeta[3])/1440 + (13*Pi^2*Zeta[5])/8 - (187*Zeta[7])/16)/eps, 
 Int[a, 29] -> (-35897*Pi^8)/14515200 + (295*MZV[2, 6])/48 + 
   eps*WEIGHT9[a, 29] - (Pi^2*Zeta[3])/(144*eps^3) - 
   (1151*Pi^2*Zeta[3]^2)/432 + ((41*Pi^6)/51840 + (13*Zeta[3]^2)/48)/eps^2 + 
   (421*Zeta[3]*Zeta[5])/12 + (-(Pi^4*Zeta[3])/72 - (211*Pi^2*Zeta[5])/144 + 
     (735*Zeta[7])/32)/eps, Int[a, 30] -> (1753*Pi^8)/680400 + 
   eps*WEIGHT9[a, 30] + (Pi^2*Zeta[3])/(12*eps^3) - (233*Pi^2*Zeta[3]^2)/18 + 
   (-Pi^6/1080 + (3*Zeta[3]^2)/2)/eps^2 + 135*Zeta[3]*Zeta[5] + 
   ((-77*Pi^4*Zeta[3])/180 + (77*Pi^2*Zeta[5])/12)/eps, 
 Int[a, 31] -> (-105753107*Pi^8)/1632960000 + (407*s8a)/150 + 
   (14681*MZV[2, 6])/120 + eps*WEIGHT9[a, 31] + (79*Pi^2*Zeta[3]^2)/24 + 
   ((-151*Pi^6)/25920 - (17*Zeta[3]^2)/6)/eps^2 - (5*Zeta[5])/(3*eps^3) + 
   (19582*Zeta[3]*Zeta[5])/45 + ((-553*Pi^4*Zeta[3])/4320 + 
     (719*Pi^2*Zeta[5])/144 - (10757*Zeta[7])/192)/eps, 
 Int[a, 32] -> (39717719*Pi^8)/136080000 - (814*s8a)/75 - 
   (40289*MZV[2, 6])/120 + eps*WEIGHT9[a, 32] + 
   (11*Pi^2*Zeta[3])/(24*eps^3) - (9193*Pi^2*Zeta[3]^2)/144 + 
   ((269*Pi^6)/12096 + 17*Zeta[3]^2)/eps^2 + (1381*Zeta[3]*Zeta[5])/60 + 
   ((-427*Pi^4*Zeta[3])/1440 + (127*Pi^2*Zeta[5])/12 + (7901*Zeta[7])/32)/
    eps, Int[a, 33] -> (-287225983*Pi^8)/3265920000 - (407*s8a)/50 + 
   (6607*MZV[2, 6])/120 + eps*WEIGHT9[a, 33] - (145*Pi^2*Zeta[3]^2)/12 + 
   ((4037*Pi^6)/362880 + (97*Zeta[3]^2)/16)/eps^2 + 
   ((9*Pi^2*Zeta[3])/16 - (5*Zeta[5])/4)/eps^3 - 
   (88621*Zeta[3]*Zeta[5])/120 + ((203*Pi^4*Zeta[3])/240 - 
     (127*Pi^2*Zeta[5])/16 - (683*Zeta[7])/8)/eps, 
 Int[a, 34] -> (-17*Pi^4)/(8640*eps^4) - (3511927*Pi^8)/130636800 + 
   (221*MZV[2, 6])/24 + eps*WEIGHT9[a, 34] - (10*Pi^2*Zeta[3]^2)/27 + 
   ((-1033*Pi^6)/155520 + Zeta[3]^2/3)/eps^2 + 
   (-(Pi^2*Zeta[3])/72 - (11*Zeta[5])/24)/eps^3 + (401*Zeta[3]*Zeta[5])/18 + 
   ((901*Pi^4*Zeta[3])/12960 - (19*Pi^2*Zeta[5])/16 - (425*Zeta[7])/16)/eps, 
 Int[a, 35] -> (-7*Pi^4)/(8640*eps^4) - (1244591*Pi^8)/130636800 + 
   (271*MZV[2, 6])/24 + eps*WEIGHT9[a, 35] + (3*Pi^2*Zeta[3]^2)/8 + 
   ((-409*Pi^6)/217728 + Zeta[3]^2/2)/eps^2 + Zeta[5]/(6*eps^3) + 
   (1093*Zeta[3]*Zeta[5])/36 + ((1247*Pi^4*Zeta[3])/12960 - 
     (5*Pi^2*Zeta[5])/18 - (973*Zeta[7])/96)/eps, 
 Int[a, 36] -> -Pi^4/(864*eps^4) - (449*Pi^8)/85050 + eps*WEIGHT9[a, 36] + 
   (Pi^2*Zeta[3])/(72*eps^3) - (673*Pi^2*Zeta[3]^2)/216 + 
   (-Pi^6/720 + (5*Zeta[3]^2)/8)/eps^2 + 7*Zeta[3]*Zeta[5] + 
   ((127*Pi^4*Zeta[3])/6480 - (Pi^2*Zeta[5])/3)/eps, 
 Int[a, 37] -> -Pi^4/(720*eps^4) - (42757*Pi^8)/14515200 - 
   (75*MZV[2, 6])/16 + eps*WEIGHT9[a, 37] - (71*Pi^2*Zeta[3]^2)/72 + 
   ((-437*Pi^6)/120960 + Zeta[3]^2/16)/eps^2 + 
   ((Pi^2*Zeta[3])/48 - (9*Zeta[5])/16)/eps^3 + (133*Zeta[3]*Zeta[5])/8 + 
   ((181*Pi^4*Zeta[3])/2160 + (Pi^2*Zeta[5])/3 - (1635*Zeta[7])/128)/eps, 
 Int[a, 38] -> -Pi^4/(1728*eps^4) - (91759*Pi^8)/26127360 - 
   (907*MZV[2, 6])/48 + eps*WEIGHT9[a, 38] + (239*Pi^2*Zeta[3]^2)/108 + 
   ((-289*Pi^6)/362880 - Zeta[3]^2/24)/eps^2 + 
   (-(Pi^2*Zeta[3])/18 + (35*Zeta[5])/48)/eps^3 - (935*Zeta[3]*Zeta[5])/9 + 
   ((115*Pi^4*Zeta[3])/1296 - (97*Pi^2*Zeta[5])/36 + (4523*Zeta[7])/384)/eps, 
 Int[a, 39] -> Pi^4/(5184*eps^4) - (23573*Pi^8)/26127360 + (25*MZV[2, 6])/4 + 
   eps*WEIGHT9[a, 39] - (Pi^2*Zeta[3])/(54*eps^3) - 
   (337*Pi^2*Zeta[3]^2)/324 + ((23*Pi^6)/31104 + (4*Zeta[3]^2)/9)/eps^2 + 
   (163*Zeta[3]*Zeta[5])/6 + ((313*Pi^4*Zeta[3])/7776 - (14*Pi^2*Zeta[5])/9 + 
     (735*Zeta[7])/32)/eps, Int[a, 40] -> -Pi^4/(2160*eps^4) + 
   (16831*Pi^8)/8709120 + (85*MZV[2, 6])/4 + eps*WEIGHT9[a, 40] - 
   (487*Pi^2*Zeta[3]^2)/216 + ((803*Pi^6)/1088640 - (47*Zeta[3]^2)/48)/
    eps^2 + ((11*Pi^2*Zeta[3])/144 - (17*Zeta[5])/24)/eps^3 + 
   (4829*Zeta[3]*Zeta[5])/72 + ((559*Pi^4*Zeta[3])/6480 + 
     (343*Pi^2*Zeta[5])/144 - (2795*Zeta[7])/96)/eps, 
 Int[a, 41] -> (-7*Pi^4)/(4320*eps^4) + (442397*Pi^8)/26127360 - 
   (2477*MZV[2, 6])/48 + eps*WEIGHT9[a, 41] - (575*Pi^2*Zeta[3]^2)/432 + 
   ((173*Pi^6)/155520 - (35*Zeta[3]^2)/48)/eps^2 + 
   (-(Pi^2*Zeta[3])/144 + Zeta[5]/48)/eps^3 - (17285*Zeta[3]*Zeta[5])/72 + 
   ((Pi^4*Zeta[3])/810 + (209*Pi^2*Zeta[5])/144 - (8483*Zeta[7])/384)/eps, 
 Int[a, 42] -> -Pi^4/(720*eps^4) - (140273*Pi^8)/9331200 + (49*MZV[2, 6])/8 + 
   eps*WEIGHT9[a, 42] + (221*Pi^2*Zeta[3]^2)/108 + 
   ((-277*Pi^6)/60480 + (13*Zeta[3]^2)/24)/eps^2 + 
   (-(Pi^2*Zeta[3])/18 + (3*Zeta[5])/8)/eps^3 + (65*Zeta[3]*Zeta[5])/6 + 
   ((-383*Pi^4*Zeta[3])/4320 - (145*Pi^2*Zeta[5])/144 + (411*Zeta[7])/64)/
    eps, Int[a, 43] -> (-7*Pi^4)/(17280*eps^4) + (664417*Pi^8)/65318400 - 
   (263*MZV[2, 6])/12 + eps*WEIGHT9[a, 43] + Zeta[3]/(48*eps^5) - 
   (217*Pi^2*Zeta[3]^2)/432 + ((61*Pi^6)/136080 - (41*Zeta[3]^2)/288)/eps^2 + 
   (-(Pi^2*Zeta[3])/288 + (13*Zeta[5])/48)/eps^3 - 
   (60947*Zeta[3]*Zeta[5])/720 + ((491*Pi^4*Zeta[3])/25920 - 
     (91*Pi^2*Zeta[5])/288 + (193*Zeta[7])/24)/eps, 
 Int[a, 44] -> -Pi^2/(288*eps^6) - (11*Pi^4)/(4320*eps^4) + 
   (1027*Pi^8)/272160 + eps*WEIGHT9[a, 44] - Zeta[3]/(16*eps^5) - 
   (3485*Pi^2*Zeta[3]^2)/648 + (-Pi^6/2016 + (83*Zeta[3]^2)/24)/eps^2 + 
   ((83*Pi^2*Zeta[3])/432 - (13*Zeta[5])/16)/eps^3 + 
   (5513*Zeta[3]*Zeta[5])/60 + ((1201*Pi^4*Zeta[3])/6480 + 
     (1877*Pi^2*Zeta[5])/720 - (169*Zeta[7])/16)/eps, 
 Int[a, 45] -> 1/(144*eps^8) + Pi^2/(432*eps^6) - (109*Pi^4)/(2592*eps^4) - 
   (6793427*Pi^8)/16329600 + (616*MZV[2, 6])/3 + eps*WEIGHT9[a, 45] - 
   (77*Zeta[3])/(216*eps^5) - (74519*Pi^2*Zeta[3]^2)/1944 + 
   ((-40897*Pi^6)/272160 + (10969*Zeta[3]^2)/648)/eps^2 + 
   ((307*Pi^2*Zeta[3])/648 - (11117*Zeta[5])/360)/eps^3 + 
   (1385929*Zeta[3]*Zeta[5])/540 + ((48997*Pi^4*Zeta[3])/19440 + 
     (14443*Pi^2*Zeta[5])/1080 - (435899*Zeta[7])/504)/eps, 
 Int[b, 1] -> (5101*Pi^8)/2721600 - 7*MZV[2, 6] + eps*WEIGHT9[b, 1] - 
   (5*Pi^2*Zeta[3]^2)/6 - 34*Zeta[3]*Zeta[5], 
 Int[b, 2] -> (-113689*Pi^8)/5443200 + (435*MZV[2, 6])/4 + 
   eps*WEIGHT9[b, 2] + (23*Pi^2*Zeta[3]^2)/6 + 454*Zeta[3]*Zeta[5] + 
   ((-7*Pi^4*Zeta[3])/360 + (5*Pi^2*Zeta[5])/3 + (441*Zeta[7])/16)/eps, 
 Int[b, 9] -> (171149*Pi^8)/3628800 - (529*MZV[2, 6])/6 + eps*WEIGHT9[b, 9] - 
   5*Pi^2*Zeta[3]^2 + ((41*Pi^6)/45360 + Zeta[3]^2/2)/eps^2 - 
   (377*Zeta[3]*Zeta[5])/2 + ((-47*Pi^4*Zeta[3])/1080 - 
     (17*Pi^2*Zeta[5])/36 + (2045*Zeta[7])/96)/eps, 
 Int[b, 11] -> (843629*Pi^8)/43545600 - (545*MZV[2, 6])/16 + 
   eps*WEIGHT9[b, 11] + Zeta[3]^2/(4*eps^2) - (113*Pi^2*Zeta[3]^2)/32 - 
   (305*Zeta[3]*Zeta[5])/8 + ((-71*Pi^4*Zeta[3])/1440 - (5*Pi^2*Zeta[5])/32 + 
     (203*Zeta[7])/128)/eps, Int[b, 22] -> (-17*Pi^4)/(8640*eps^4) - 
   (4271501*Pi^8)/65318400 + (2059*MZV[2, 6])/24 + eps*WEIGHT9[b, 22] - 
   (179*Pi^2*Zeta[3]^2)/108 + ((-3613*Pi^6)/544320 + Zeta[3]^2/16)/eps^2 + 
   ((5*Pi^2*Zeta[3])/144 - (13*Zeta[5])/12)/eps^3 + 
   (17009*Zeta[3]*Zeta[5])/72 + ((1187*Pi^4*Zeta[3])/6480 - 
     (19*Pi^2*Zeta[5])/72 - (10625*Zeta[7])/192)/eps, 
 Int[b, 25] -> (-7*Pi^4)/(4320*eps^4) + (7573199*Pi^8)/65318400 - 
   298*MZV[2, 6] + eps*WEIGHT9[b, 25] - (709*Pi^2*Zeta[3]^2)/36 + 
   ((-1597*Pi^6)/181440 + (43*Zeta[3]^2)/12)/eps^2 + 
   ((Pi^2*Zeta[3])/8 - (19*Zeta[5])/8)/eps^3 - (2317*Zeta[3]*Zeta[5])/4 + 
   ((5827*Pi^4*Zeta[3])/12960 - (559*Pi^2*Zeta[5])/144 - (1847*Zeta[7])/64)/
    eps, Int[b, 26] -> (7*Pi^4)/(8640*eps^4) + (2710627*Pi^8)/16329600 - 
   (857*MZV[2, 6])/4 + eps*WEIGHT9[b, 26] + (1489*Pi^2*Zeta[3]^2)/432 + 
   ((8201*Pi^6)/544320 + (11*Zeta[3]^2)/16)/eps^2 - 
   (48571*Zeta[3]*Zeta[5])/72 + ((-13*Pi^2*Zeta[3])/144 + (61*Zeta[5])/24)/
    eps^3 + ((-535*Pi^4*Zeta[3])/2592 - (139*Pi^2*Zeta[5])/36 + 
     (15877*Zeta[7])/96)/eps, Int[b, 27] -> Pi^4/(5184*eps^4) + 
   (9121*Pi^8)/93312 - (775*MZV[2, 6])/4 + eps*WEIGHT9[b, 27] - 
   (11*Pi^2*Zeta[3])/(432*eps^3) - (2197*Pi^2*Zeta[3]^2)/324 + 
   (Pi^6/972 + (121*Zeta[3]^2)/144)/eps^2 - (11147*Zeta[3]*Zeta[5])/24 + 
   ((-245*Pi^4*Zeta[3])/7776 + (127*Pi^2*Zeta[5])/144 + (735*Zeta[7])/32)/
    eps, Int[b, 28] -> -Pi^4/(432*eps^4) + (855271*Pi^8)/43545600 + 
   (5*MZV[2, 6])/12 + eps*WEIGHT9[b, 28] + (4273*Pi^2*Zeta[3]^2)/216 + 
   ((409*Pi^6)/72576 - (199*Zeta[3]^2)/48)/eps^2 - 
   (27323*Zeta[3]*Zeta[5])/72 + ((-41*Pi^2*Zeta[3])/144 + (65*Zeta[5])/24)/
    eps^3 + ((-77*Pi^4*Zeta[3])/1296 - (869*Pi^2*Zeta[5])/144 + 
     (2485*Zeta[7])/32)/eps, Int[b, 29] -> Pi^4/(8640*eps^4) - 
   (327071*Pi^8)/18662400 + (245*MZV[2, 6])/12 + eps*WEIGHT9[b, 29] - 
   (1085*Pi^2*Zeta[3]^2)/216 + ((-2447*Pi^6)/1088640 + (25*Zeta[3]^2)/24)/
    eps^2 + ((Pi^2*Zeta[3])/9 - (11*Zeta[5])/12)/eps^3 + 
   (5897*Zeta[3]*Zeta[5])/36 + ((949*Pi^4*Zeta[3])/12960 + 
     (13*Pi^2*Zeta[5])/4 - (1215*Zeta[7])/32)/eps, 
 Int[b, 30] -> -Pi^4/(720*eps^4) - (499351*Pi^8)/65318400 + 
   (911*MZV[2, 6])/24 + eps*WEIGHT9[b, 30] + (107*Pi^2*Zeta[3]^2)/144 + 
   ((-4*Pi^6)/1701 - (7*Zeta[3]^2)/3)/eps^2 + 
   (-(Pi^2*Zeta[3])/24 - Zeta[5]/24)/eps^3 + (1895*Zeta[3]*Zeta[5])/36 + 
   ((-173*Pi^4*Zeta[3])/1440 - (107*Pi^2*Zeta[5])/72 + (133*Zeta[7])/24)/eps, 
 Int[b, 31] -> Pi^4/(144*eps^4) + (623*Pi^8)/288 - 3242*MZV[2, 6] + 
   eps*WEIGHT9[b, 31] - (4735*Pi^2*Zeta[3]^2)/36 + 
   ((4909*Pi^6)/45360 + (193*Zeta[3]^2)/4)/eps^2 - 
   (39317*Zeta[3]*Zeta[5])/6 + ((7*Pi^2*Zeta[3])/12 + 10*Zeta[5])/eps^3 + 
   ((292*Pi^4*Zeta[3])/135 - (113*Pi^2*Zeta[5])/12 + 1173*Zeta[7])/eps, 
 Int[b, 35] -> -Pi^4/(8640*eps^4) + (121827317*Pi^8)/130636800 - 
   (18575*MZV[2, 6])/12 + eps*WEIGHT9[b, 35] - (5413*Pi^2*Zeta[3]^2)/216 + 
   ((841*Pi^6)/31104 + (233*Zeta[3]^2)/24)/eps^2 - 
   (136619*Zeta[3]*Zeta[5])/36 + ((-13*Pi^2*Zeta[3])/36 + (71*Zeta[5])/12)/
    eps^3 + ((-701*Pi^4*Zeta[3])/2592 - (157*Pi^2*Zeta[5])/6 + 
     (21299*Zeta[7])/32)/eps, Int[b, 41] -> (29*Pi^4)/(17280*eps^4) + 
   (951793*Pi^8)/261273600 + (1931*MZV[2, 6])/48 + eps*WEIGHT9[b, 41] - 
   Zeta[3]/(48*eps^5) + (3799*Pi^2*Zeta[3]^2)/288 + 
   ((4589*Pi^6)/2177280 + (221*Zeta[3]^2)/72)/eps^2 + 
   ((Pi^2*Zeta[3])/48 - (7*Zeta[5])/48)/eps^3 + (119161*Zeta[3]*Zeta[5])/
    360 + ((1397*Pi^4*Zeta[3])/6480 + (389*Pi^2*Zeta[5])/72 + 
     (269*Zeta[7])/96)/eps, Int[b, 42] -> (-59*Pi^4)/(34560*eps^4) + 
   (1718929*Pi^8)/104509440 - (2159*MZV[2, 6])/48 + eps*WEIGHT9[b, 42] - 
   Zeta[3]/(96*eps^5) - (10301*Pi^2*Zeta[3]^2)/864 + 
   ((-7933*Pi^6)/4354560 + (233*Zeta[3]^2)/144)/eps^2 + 
   ((5*Pi^2*Zeta[3])/72 - (61*Zeta[5])/96)/eps^3 - 
   (21637*Zeta[3]*Zeta[5])/360 + ((1441*Pi^4*Zeta[3])/51840 - 
     (11*Pi^2*Zeta[5])/9 + (3523*Zeta[7])/384)/eps, 
 Int[b, 43] -> (-23*Pi^4)/(2880*eps^4) + (5025047*Pi^8)/26127360 - 
   (17483*MZV[2, 6])/48 + eps*WEIGHT9[b, 43] - Zeta[3]/(12*eps^5) - 
   (683*Pi^2*Zeta[3]^2)/36 + ((-18073*Pi^6)/1088640 + (893*Zeta[3]^2)/72)/
    eps^2 + ((Pi^2*Zeta[3])/24 - (155*Zeta[5])/48)/eps^3 - 
   (14537*Zeta[3]*Zeta[5])/45 + ((3959*Pi^4*Zeta[3])/4320 - 
     (1135*Pi^2*Zeta[5])/144 + (29503*Zeta[7])/384)/eps, 
 Int[b, 44] -> Pi^4/(96*eps^4) + (4888867*Pi^8)/6220800 - 
   (52879*MZV[2, 6])/48 + eps*WEIGHT9[b, 44] + Zeta[3]/(6*eps^5) + 
   (3925*Pi^2*Zeta[3]^2)/432 + ((2369*Pi^6)/51840 - (599*Zeta[3]^2)/144)/
    eps^2 - (1022863*Zeta[3]*Zeta[5])/360 + 
   ((-43*Pi^2*Zeta[3])/144 + (397*Zeta[5])/48)/eps^3 + 
   ((-623*Pi^4*Zeta[3])/1440 - (335*Pi^2*Zeta[5])/36 + (69667*Zeta[7])/128)/
    eps, Int[c, 1] -> (-25987*Pi^8)/1360800 + 36*MZV[2, 6] + 
   eps*WEIGHT9[c, 1] - (Pi^2*Zeta[3]^2)/2 + 57*Zeta[3]*Zeta[5], 
 Int[c, 4] -> (-3469*Pi^8)/21772800 + (25*MZV[2, 6])/4 + eps*WEIGHT9[c, 4] + 
   (17*Pi^2*Zeta[3]^2)/48 + (61*Zeta[3]*Zeta[5])/2 + 
   (-(Pi^4*Zeta[3])/240 + (5*Pi^2*Zeta[5])/48 + (441*Zeta[7])/64)/eps, 
 Int[c, 7] -> (27523*Pi^8)/1814400 - (67*MZV[2, 6])/2 + eps*WEIGHT9[c, 7] + 
   (31*Pi^2*Zeta[3]^2)/24 - (139*Zeta[3]*Zeta[5])/2 + 
   ((Pi^4*Zeta[3])/72 + (Pi^2*Zeta[5])/4 - (49*Zeta[7])/16)/eps, 
 Int[c, 8] -> (102013*Pi^8)/4354560 - (259*MZV[2, 6])/4 + eps*WEIGHT9[c, 8] - 
   (19*Pi^2*Zeta[3]^2)/16 - 192*Zeta[3]*Zeta[5] + 
   ((Pi^4*Zeta[3])/144 + (23*Pi^2*Zeta[5])/48 - (413*Zeta[7])/64)/eps, 
 Int[c, 9] -> (9271*Pi^8)/113400 - (327*MZV[2, 6])/2 + eps*WEIGHT9[c, 9] - 
   (41*Pi^2*Zeta[3]^2)/12 - (805*Zeta[3]*Zeta[5])/2 + 
   ((-11*Pi^4*Zeta[3])/360 + (3*Pi^2*Zeta[5])/4 + (49*Zeta[7])/8)/eps, 
 Int[c, 10] -> (252199*Pi^8)/7257600 - (573*MZV[2, 6])/8 + 
   eps*WEIGHT9[c, 10] - (55*Pi^2*Zeta[3]^2)/48 - (369*Zeta[3]*Zeta[5])/2 + 
   (-(Pi^2*Zeta[5])/16 - (469*Zeta[7])/64)/eps, 
 Int[c, 11] -> (-209597*Pi^8)/21772800 + (143*MZV[2, 6])/4 + 
   eps*WEIGHT9[c, 11] + (329*Pi^2*Zeta[3]^2)/48 + 72*Zeta[3]*Zeta[5] + 
   ((-13*Pi^4*Zeta[3])/720 + (109*Pi^2*Zeta[5])/48 - (903*Zeta[7])/64)/eps, 
 Int[c, 12] -> (-638017*Pi^8)/2721600 + 436*MZV[2, 6] + eps*WEIGHT9[c, 12] + 
   (271*Pi^2*Zeta[3]^2)/24 + ((-433*Pi^6)/90720 - 3*Zeta[3]^2)/eps^2 + 
   (2039*Zeta[3]*Zeta[5])/2 + ((-53*Pi^4*Zeta[3])/240 + 
     (55*Pi^2*Zeta[5])/12 - (185*Zeta[7])/2)/eps, 
 Int[c, 15] -> (-223483*Pi^8)/3628800 + (555*MZV[2, 6])/4 + 
   eps*WEIGHT9[c, 15] + (87*Pi^2*Zeta[3]^2)/8 + 
   ((-25*Pi^6)/9072 - (3*Zeta[3]^2)/4)/eps^2 + 365*Zeta[3]*Zeta[5] + 
   ((-101*Pi^4*Zeta[3])/720 + (11*Pi^2*Zeta[5])/2 - (629*Zeta[7])/16)/eps, 
 Int[c, 16] -> (-39301*Pi^8)/1451520 + 39*MZV[2, 6] + eps*WEIGHT9[c, 16] + 
   (13*Pi^2*Zeta[3]^2)/48 + ((31*Pi^6)/30240 + Zeta[3]^2/4)/eps^2 + 
   17*Zeta[3]*Zeta[5] + ((7*Pi^4*Zeta[3])/180 - (13*Pi^2*Zeta[5])/16 - 
     (199*Zeta[7])/64)/eps, Int[c, 18] -> (-2107621*Pi^8)/5443200 + 
   (1697*MZV[2, 6])/2 + eps*WEIGHT9[c, 18] + (55*Pi^2*Zeta[3]^2)/12 + 
   (Pi^6/720 - (3*Zeta[3]^2)/2)/eps^2 + (4443*Zeta[3]*Zeta[5])/2 + 
   ((11*Pi^4*Zeta[3])/720 + (55*Pi^2*Zeta[5])/24 - (763*Zeta[7])/16)/eps, 
 Int[c, 21] -> (151903*Pi^8)/14515200 - (141*MZV[2, 6])/16 + 
   eps*WEIGHT9[c, 21] - (247*Pi^2*Zeta[3]^2)/96 + 
   (Pi^6/8640 + (3*Zeta[3]^2)/16)/eps^2 + (89*Zeta[3]*Zeta[5])/8 + 
   ((-89*Pi^4*Zeta[3])/2880 - (Pi^2*Zeta[5])/48 + (1113*Zeta[7])/64)/eps, 
 Int[c, 22] -> (-169709*Pi^8)/4838400 + (1325*MZV[2, 6])/16 + 
   eps*WEIGHT9[c, 22] + (353*Pi^2*Zeta[3]^2)/96 + 
   ((-43*Pi^6)/181440 + Zeta[3]^2/16)/eps^2 + (1131*Zeta[3]*Zeta[5])/4 + 
   ((137*Pi^4*Zeta[3])/960 - (89*Pi^2*Zeta[5])/48 + (419*Zeta[7])/64)/eps, 
 Int[c, 23] -> (-108763*Pi^8)/6220800 + (483*MZV[2, 6])/16 + 
   eps*WEIGHT9[c, 23] - (253*Pi^2*Zeta[3]^2)/96 + 
   ((43*Pi^6)/181440 - Zeta[3]^2/16)/eps^2 + (339*Zeta[3]*Zeta[5])/8 + 
   ((-43*Pi^4*Zeta[3])/576 - (49*Pi^2*Zeta[5])/48 + (711*Zeta[7])/32)/eps, 
 Int[c, 35] -> (637627*Pi^8)/10886400 - (537*MZV[2, 6])/2 + 
   eps*WEIGHT9[c, 35] - (29*Pi^2*Zeta[3]^2)/12 + 
   ((-11*Pi^6)/2160 + 3*Zeta[3]^2)/eps^2 - (1527*Zeta[3]*Zeta[5])/2 + 
   ((23*Pi^4*Zeta[3])/45 - (53*Pi^2*Zeta[5])/24 - (2303*Zeta[7])/32)/eps, 
 Int[c, 36] -> (-911443*Pi^8)/10886400 + (1215*MZV[2, 6])/8 + 
   eps*WEIGHT9[c, 36] + (Pi^2*Zeta[3])/(48*eps^3) - 
   (431*Pi^2*Zeta[3]^2)/288 + ((317*Pi^6)/362880 - (13*Zeta[3]^2)/16)/eps^2 + 
   (2385*Zeta[3]*Zeta[5])/8 + ((-4*Pi^4*Zeta[3])/45 - (63*Pi^2*Zeta[5])/32 + 
     (261*Zeta[7])/128)/eps, Int[c, 40] -> -Pi^4/(864*eps^4) - 
   (2151829*Pi^8)/65318400 + (1361*MZV[2, 6])/24 + eps*WEIGHT9[c, 40] - 
   (1259*Pi^2*Zeta[3]^2)/216 + ((-221*Pi^6)/544320 + Zeta[3]^2/4)/eps^2 + 
   ((Pi^2*Zeta[3])/9 - (25*Zeta[5])/24)/eps^3 + (7001*Zeta[3]*Zeta[5])/36 + 
   ((227*Pi^4*Zeta[3])/12960 + (377*Pi^2*Zeta[5])/144 - (6133*Zeta[7])/192)/
    eps, Int[c, 68] -> Pi^4/(360*eps^4) + (31543*Pi^8)/86400 - 
   (3017*MZV[2, 6])/4 + eps*WEIGHT9[c, 68] - (1183*Pi^2*Zeta[3]^2)/18 + 
   ((41*Pi^6)/4860 + (2*Zeta[3]^2)/3)/eps^2 + 
   ((5*Pi^2*Zeta[3])/6 - (89*Zeta[5])/12)/eps^3 - (14554*Zeta[3]*Zeta[5])/9 + 
   ((-4*Pi^4*Zeta[3])/135 + (815*Pi^2*Zeta[5])/36 - (19633*Zeta[7])/96)/eps, 
 Int[d, 1] -> (202403*Pi^8)/21772800 - (121*MZV[2, 6])/8 + 
   eps*WEIGHT9[d, 1] - (17*Pi^2*Zeta[3]^2)/48 - (149*Zeta[3]*Zeta[5])/4 + 
   (-(Pi^4*Zeta[3])/240 + (5*Pi^2*Zeta[5])/48 + (441*Zeta[7])/64)/eps, 
 Int[d, 5] -> (2861*Pi^8)/1360800 + (25*MZV[2, 6])/8 + eps*WEIGHT9[d, 5] + 
   (137*Zeta[3]*Zeta[5])/4 + ((Pi^4*Zeta[3])/360 + (35*Zeta[7])/4)/eps, 
 Int[d, 6] -> (2861*Pi^8)/1360800 + (25*MZV[2, 6])/8 + eps*WEIGHT9[d, 6] + 
   (137*Zeta[3]*Zeta[5])/4 + ((Pi^4*Zeta[3])/360 + (35*Zeta[7])/4)/eps, 
 Int[d, 7] -> (2309*Pi^8)/680400 - (31*MZV[2, 6])/4 + eps*WEIGHT9[d, 7] - 
   (19*Pi^2*Zeta[3]^2)/8 + (17*Zeta[3]*Zeta[5])/2 + 
   ((7*Pi^4*Zeta[3])/240 - (25*Pi^2*Zeta[5])/24 + (119*Zeta[7])/16)/eps, 
 Int[e, 22] -> Pi^4/(1440*eps^4) - (131*Pi^8)/207360 - (249*MZV[2, 6])/8 + 
   eps*WEIGHT9[e, 22] - (154*Pi^2*Zeta[3]^2)/9 + 
   ((-155*Pi^6)/36288 + (11*Zeta[3]^2)/4)/eps^2 + 
   ((Pi^2*Zeta[3])/3 - (29*Zeta[5])/8)/eps^3 + (2287*Zeta[3]*Zeta[5])/12 + 
   ((11*Pi^4*Zeta[3])/27 + (43*Pi^2*Zeta[5])/8 - (7083*Zeta[7])/64)/eps, 
 Int[e, 24] -> Pi^4/(432*eps^4) + (45697*Pi^8)/32659200 + (103*MZV[2, 6])/3 + 
   eps*WEIGHT9[e, 24] + (3821*Pi^2*Zeta[3]^2)/108 + 
   ((697*Pi^6)/54432 - (11*Zeta[3]^2)/2)/eps^2 - (4936*Zeta[3]*Zeta[5])/9 + 
   ((-7*Pi^2*Zeta[3])/18 + (35*Zeta[5])/6)/eps^3 + 
   ((-332*Pi^4*Zeta[3])/405 - (767*Pi^2*Zeta[5])/72 + (593*Zeta[7])/3)/eps, 
 Int[e, 25] -> Pi^4/(432*eps^4) - (11587*Pi^8)/544320 + (559*MZV[2, 6])/12 + 
   eps*WEIGHT9[e, 25] - (123*Pi^2*Zeta[3]^2)/8 + 
   ((67*Pi^6)/18144 + (19*Zeta[3]^2)/4)/eps^2 + 
   ((Pi^2*Zeta[3])/4 - (5*Zeta[5])/6)/eps^3 + (2839*Zeta[3]*Zeta[5])/9 + 
   ((1489*Pi^4*Zeta[3])/6480 + (52*Pi^2*Zeta[5])/9 - (911*Zeta[7])/16)/eps, 
 Int[e, 27] -> (3847*Pi^8)/217728 - 31*MZV[2, 6] + eps*WEIGHT9[e, 27] - 
   (15*Pi^2*Zeta[3]^2)/4 + ((-25*Pi^6)/18144 - (3*Zeta[3]^2)/8)/eps^2 - 
   (121*Zeta[3]*Zeta[5])/4 + (-(Pi^4*Zeta[3])/120 + (19*Pi^2*Zeta[5])/12 - 
     (649*Zeta[7])/64)/eps, Int[f, 22] -> -Pi^4/(2880*eps^4) - 
   (3098437*Pi^8)/43545600 + (933*MZV[2, 6])/8 + eps*WEIGHT9[f, 22] - 
   (29*Pi^2*Zeta[3]^2)/8 + ((-215*Pi^6)/72576 + (17*Zeta[3]^2)/12)/eps^2 + 
   ((Pi^2*Zeta[3])/3 - (173*Zeta[5])/48)/eps^3 + (17993*Zeta[3]*Zeta[5])/36 + 
   ((47*Pi^4*Zeta[3])/4320 + (623*Pi^2*Zeta[5])/36 - (67777*Zeta[7])/384)/eps}

